Inferring Fine-grained Control Flow Inside SGX Enclaves with Branch Shadowing

In this paper, we explore a new, yet critical, side-channel attack against Intel Software Guard Extension (SGX), called a branch shadowing attack, which can reveal fine-grained control flows (i.e., each branch) of an enclave program running on real SGX hardware. The root cause of this attack is that Intel SGX does not clear the branch history when switching from enclave mode to non-enclave mode, leaving the fine-grained traces to the outside world through a branch-prediction side channel. However, exploiting the channel is not so straightforward in practice because 1) measuring branch prediction/misprediction penalties based on timing is too inaccurate to distinguish fine-grained control-flow changes and 2) it requires sophisticated control over the enclave execution to force its execution to the interesting code blocks. To overcome these challenges, we developed two novel exploitation techniques: 1) Intel PT- and LBR-based history-inferring techniques and 2) APIC-based technique to control the execution of enclave programs in a fine-grained manner. As a result, we could demonstrate our attack by breaking recent security constructs, including ORAM schemes, Sanctum, SGX-Shield, and T-SGX. Not limiting our work to the attack itself, we thoroughly studied the feasibility of hardware-based solutions (e.g., branch history clearing) and also proposed a software-based countermeasure, called Zigzagger, to mitigate the branch shadowing attack in practice.

==> data/color/examples/data.txt <==
1 1 1
1 2 2
1 3 3
1 4 4
1 5 5
1 6 6
1 7 7
1 8 8
2 1 1
2 2 2
2 3 3
2 4 4
2 5 5
2 6 6
2 7 7
2 8 8


==> data/spec-btb-bpu-flush-hit.csv <==
Flush Freq, Avg BTB Hit Rate, Avg BTB Miss Rate
n/a,97.66428571,2.335714286
100,58.64892857,41.35107143
1k,85.75285714,14.24714286
10k,94.68178571,5.318214286
100k,97.1325,2.8675
1M,97.57928571,2.420714286
10M,97.64892857,2.351071429


==> data/spec-btb-bpu-flush-stat.csv <==
Flush Freq,Avg BP_ON_PATH_CORRECT,Avg BP_ON_PATH_MISPREDICT,Avg BP_ON_PATH_MISFETCH
n/a,88.37392857,8.167142857,3.459285714
100,29.56357143,35.57392857,34.86178571
1k,54.95571429,29.0825,15.9625
10k,70.89035714,22.07142857,7.038214286
100k,81.34464286,14.52,4.135
1M,86.61071429,9.821785714,3.567142857
10M,88.07928571,8.441785714,3.476785714


==> data/spec-btb-bpu-flush.csv <==
bzip2,1,0.540795193,0.751436114,0.923513008,1.027434531,1.053538467,1.02352489
gcc,1,0.720135761,0.852688729,0.961602776,1.018988504,1.028301308,1.020942177
mcf,1,0.767744425,0.872319512,0.933887223,0.925945226,0.976798182,1.001204597
gobmk,1,0.571163965,0.664078621,0.769413963,0.89689233,0.985708729,0.998379919
hmmer,1,0.837092568,0.960498867,0.977410107,0.993217596,0.996445423,0.99858557
sjeng,1,0.538677439,0.621981159,0.727402368,0.884433437,0.983874512,0.998754994
libquantum,1,0.990500454,0.998623616,0.999838326,0.999998406,0.999972522,0.99999322
h264ref,1,0.574569661,0.720923512,0.827081422,0.95004653,1.005937475,1.000492452
omnetpp,1,0.719714954,0.790405583,0.901632886,0.984699799,1.004594826,1.001340394
astar,1,0.587337627,0.722505147,0.872909205,1.012944449,1.053332717,1.028580895
xalancbmk,1,0.557920002,0.663002718,0.767435824,0.928888459,1.008412434,1.006770602
bwaves,1,0.903884887,0.972964502,0.993561883,0.997782516,0.999709742,0.9999596
gamess,1,0.473284984,0.668199615,0.90520707,1.13059754,1.191924973,1.06524482
milc,1,0.891468862,0.96396014,0.987372059,1.004731312,1.011908823,1.010130372
zeusmp,1,0.756718975,0.89723747,0.957836181,0.984639849,0.996772854,0.999860585
gromacs,1,0.64713343,0.769092205,0.904614365,0.984903022,1.005588027,1.007618644
cactusADM,1,0.989121925,0.993760856,0.997599288,0.999187997,0.99971976,0.999946449
leslie3d,1,0.991131413,0.99751818,0.998777556,0.99969943,0.999925,0.999978338
namd,1,0.305779288,0.373559562,0.564162783,0.844770316,1.000466047,1.009199806
dealII,1,0.514277205,0.781570308,0.949945112,1.082560785,1.136525737,1.08914866
soplex,1,0.875528495,0.990365122,1.051433731,1.067171212,1.05558592,1.025457426
povray,1,0.550826572,0.698917266,0.798452207,0.924458966,0.996007896,1.001669277
calculix,1,0.690328926,0.82597129,0.939611513,1.046682049,1.062049949,1.017450118
GemsFDTD,1,0.977556288,0.995851572,0.998628736,0.999618455,0.99989346,0.99998884
tonto,1,0.633131886,0.794555544,0.924862577,0.991786972,1.019669379,1.016405998
lbm,1,0.759598185,0.916723911,0.965047566,0.99198394,0.998882776,1.000107954
wrf,1,0.72350263,0.815868625,0.914950151,0.974981067,1.000738121,1.004072779
sphinx3,1,0.807042451,0.910828609,0.971517089,0.99563154,1.004239652,1.00532558
GMEAN,1,0.686983643,0.805353813,0.903413711,0.985559261,1.019627726,1.011590848


==> data/spec-btb-flush-hit.csv <==
Flush Freq,Avg BTB Hit Rate,Avg BTB Miss Rate
n/a,97.66428571,2.335714286
100,58.14821429,41.85178571
1k,85.6175,14.3825
10k,94.665,5.335
100k,97.13714286,2.862857143
1M,97.58214286,2.417857143
10M,97.65,2.35


==> data/spec-btb-flush-stat.csv <==
Flush Freq,Avg BP_ON_PATH_CORRECT,Avg BP_ON_PATH_MISPREDICT,Avg BP_ON_PATH_MISFETCH
n/a,88.37392857,8.167142857,3.459285714
100,39.35964286,25.55607143,35.08571429
1k,69.65107143,14.26642857,16.08285714
10k,83.20678571,9.737142857,7.055714286
100k,87.43714286,8.434285714,4.130357143
1M,88.22678571,8.208214286,3.563571429
10M,88.34785714,8.176428571,3.476428571


==> data/spec-btb-flush.csv <==
bzip2,1,0.597895685,0.84196771,0.938037676,0.954649349,0.955411982,1.002749646
gcc,1,0.789844157,0.933287663,0.984790127,0.99623653,1.007053708,1.00066314
mcf,1,0.90594079,0.890099511,0.971143779,0.986197148,0.981383905,0.997414274
gobmk,1,0.600185019,0.742088206,0.902827253,0.98545898,0.999034565,1.000857389
hmmer,1,0.850731766,0.971234046,0.989196197,0.997911574,0.998741102,0.999759132
sjeng,1,0.602005221,0.766935563,0.904590738,0.982456743,0.997978395,0.999518791
libquantum,1,0.994196153,0.999097472,0.999708532,0.999953535,0.999986711,0.999995601
h264ref,1,0.630868881,0.874799756,0.970573571,0.995469564,1.000542256,0.998874904
omnetpp,1,0.772155828,0.872816079,0.97050825,0.995146823,0.999301752,0.999810894
astar,1,0.664915609,0.862659333,0.961247834,0.99650323,0.986057757,0.994554955
xalancbmk,1,0.635025666,0.779813747,0.892475595,0.983083402,0.998839312,1.000491597
bwaves,1,0.92327894,0.982976386,0.997462826,0.999683928,0.999975645,0.999996562
gamess,1,0.532666427,0.764721934,0.924242702,0.983819381,1.004278058,1.000673723
milc,1,0.905509014,0.992069778,1.007411038,1.000130898,1.009092586,1.009129497
zeusmp,1,0.787741187,0.949544893,0.9894613,0.998221534,0.999833166,0.999987898
gromacs,1,0.790180625,0.920406823,0.970354543,0.992873519,0.993066451,0.99671109
cactusADM,1,0.989126889,0.993850205,0.998774372,0.999824545,0.999982804,0.999991989
leslie3d,1,0.991143618,0.997714624,0.999020265,0.999827995,0.999980887,0.999996493
namd,1,0.344347816,0.541751646,0.868873178,0.988952895,1.002896152,1.002735055
dealII,1,0.607502538,0.869332459,0.934610463,0.986577334,0.983405182,0.946024395
soplex,1,0.96411715,0.996453153,1.005577751,0.998606246,0.997427641,0.997444342
povray,1,0.601751785,0.828097507,0.95053633,0.992780288,1.000773642,0.999152258
calculix,1,0.750022915,0.894400848,0.980436101,1.002971904,1.003203301,1.002334733
GemsFDTD,1,0.977594199,0.99605337,0.999103222,0.99988626,0.999985004,0.999998082
tonto,1,0.660717823,0.866564662,0.964157111,0.993656385,1.000512142,0.99936997
lbm,1,0.800857004,0.963990988,0.995899647,0.999521535,0.999939491,0.999994257
wrf,1,0.745280886,0.931951612,0.983886355,0.997193094,1.003423521,0.9981644
sphinx3,1,0.838016388,0.952035257,0.991071085,0.998469646,0.999467362,0.999371428
GMEAN,1,0.739621543,0.885205027,0.965192806,0.993027776,0.997147452,0.998008145

